The Mafiascum Dataset: A Large Text Corpus for Deception Detection

Detecting deception in natural language has a wide variety of applications, but because of its hidden nature there are currently no public, large-scale sources of labeled deceptive text. This work introduces the Mafiascum dataset [1], a collection of over 700 games of Mafia, in which players are randomly assigned either deceptive or non-deceptive roles and then interact via forum postings. Over 9000 documents were compiled from the dataset, which each contained all messages written by a single player in a single game. This corpus was used to construct a set of hand-picked linguistic features based on prior deception research, as well as a set of average word vectors enriched with subword information. A logistic regression classifier fit on a combination of these feature sets achieved an average precision of 0.39 (chance = 0.26) and an AUROC of 0.68 on 5000+ word documents. On 50+ word documents, an average precision of 0.29 (chance = 0.23) and an AUROC of 0.59 was achieved. [1] https://bitbucket.org/bopjesvla/thesis/src

==> notes.txt <==
- too much mafia internet history still: cut down to a few sentences explaining why normal games are good (and that mafiascum is the biggest/best forum to scrape)

add to abstract:

The abstract from your thesis is a good start, but could have 1) an intro sentence: “Detecting deception in speech would be useful for many applications, yet has been difficult to do at scale due to a lack of naturalistic, labeled datasets.” and (near the end) 2) a mention of comparison to previous approaches ("we also test the validity of previous approaches, such as pronoun use etc.”).

include paper:

open deception: http://www.aclweb.org/anthology/D15-1133
real-life deception: https://pdfs.semanticscholar.org/5f0f/005659e3c607e41a99794684871378af7fce.pdf
deception meta-analysis: http://smg.media.mit.edu/library/DePauloEtAl.Cues%20to%20Deception.pdf
linguistic deception meta-analysis: https://sci-hub.tw/10.1177/1088868314556539

- G finishes meta-analysis review (prior work section) - set up investigation of significant features (chosen from meta-analysis)
- G check method section (refer back to meta-analysis features)
- Bob: add some hand-picked features based on MA
- Bob: re-do word count manipulation with different CV (leave-one-out?) scheme
- Bob: define benchmark for future work
- Bob already added negative emotions words and negations

